CFOF: A Concentration Free Measure for Anomaly Detection

We present a novel notion of outlier, called the Concentration Free Outlier Factor, or CFOF. As a main contribution, we formalize the notion of concentration of outlier scores and theoretically prove that CFOF does not concentrate in the Euclidean space for any arbitrary large dimensionality. To the best of our knowledge, there are no other proposals of data analysis measures related to the Euclidean distance for which it has been provided theoretical evidence that they are immune to the concentration effect. We determine the closed form of the distribution of CFOF scores in arbitrarily large dimensionalities and show that the CFOF score of a point depends on its squared norm standard score and on the kurtosis of the data distribution, thus providing a clear and statistically founded characterization of this notion. Moreover, we leverage this closed form to provide evidence that the definition does not suffer of the hubness problem affecting other measures. We prove that the number of CFOF outliers coming from each cluster is proportional to cluster size and kurtosis, a property that we call semi-locality. We determine that semi-locality characterizes existing reverse nearest neighbor-based outlier definitions, thus clarifying the exact nature of their observed local behavior. We also formally prove that classical distance-based and density-based outliers concentrate both for bounded and unbounded sample sizes and for fixed and variable values of the neighborhood parameter. We introduce the fast-CFOF algorithm for detecting outliers in large high-dimensional dataset. The algorithm has linear cost, supports multi-resolution analysis, and is embarrassingly parallel. Experiments highlight that the technique is able to efficiently process huge datasets and to deal even with large values of the neighborhood parameter, to avoid concentration, and to obtain excellent accuracy.

==> bibliography.txt <==
Fabrizio Angiulli is a Full Professor of Computer Engineering at DIMES, University of Calabria (UNICAL), Italy, since 2018. He received his Laurea Degree in Computer Engineering from UNICAL in 1999. In 2001, he won a public competition for a research and development position at ICAR of the Italian National Research Council and, in 2006, a tenured Assistant Professor position and an Associate Professor position (from 2011) at DIMES-UNICAL. His main research interests are in the area of Artificial Intelligence, Data Mining, and Machine Learning, notably concerning the Curse of Dimensionality, Anomaly Detection and Classification techniques, Knowledge Representation and Reasoning, and Computational aspects of mining. He has authored more than one hundred papers appearing in premier journals and conference proceedings. He regularly serves on the program committee of several computer science conferences and, as an Associate Editor, on the editorial board of AI Communications. He is a Senior Member of the IEEE and a member of ACM and CVPL.

